Modelling 1/f Noise in TRNGs via Fractional Brownian Motion

Security of oscillatory true random number generators remains not fully understood due to insufficient understanding of complex $1/f^\alpha$ phase noise. To bridge this gap, we introduce fractional Brownian motion as a comprehensive theoretical framework, capturing power-law spectral densities from white to flicker frequency noise. Our key contributions provide closed-form tractable solutions: (1) a quasi-renewal property showing conditional variance grows with power-law time dependence, enabling tractable leakage analysis; (2) closed-form min-entropy expressions under Gaussian phase posteriors; and (3) asymptotically unbiased Allan variance parameter estimation. This framework bridges physical modelling with cryptographic requirements, providing both theoretical foundations and practical calibration for oscillator-based TRNGs.

==> data/biases.csv <==
alpha,sigma,bias
0.49,0.1,0.5
0.49,0.14949494949494951,0.5
0.49,0.198989898989899,0.49999999999999
0.49,0.2484848484848485,0.499999999417399
0.49,0.297979797979798,0.499999760915145
0.49,0.3474747474747475,0.49999058514693
0.49,0.396969696969697,0.499894607027957
0.49,0.44646464646464656,0.499435106848637
0.49,0.49595959595959604,0.498089749146681
0.49,0.5454545454545455,0.495230419079684
0.49,0.594949494949495,0.490330055005876
0.49,0.6444444444444445,0.483091608573857
0.49,0.693939393939394,0.473467053558583
0.49,0.7434343434343434,0.461606984351513
0.49,0.792929292929293,0.44778830877434
0.49,0.8424242424242425,0.432348657286178
0.49,0.891919191919192,0.415638142821774
0.49,0.9414141414141415,0.397988886743814
0.49,0.990909090909091,0.379698714363606
0.49,1.0404040404040407,0.361024735182522
0.49,1.0898989898989901,0.342183149908916
0.49,1.1393939393939396,0.323352555151717
0.49,1.188888888888889,0.304678859924832
0.49,1.2383838383838386,0.286280593013541
0.49,1.287878787878788,0.268253876587881
0.49,1.3373737373737375,0.250676698674158
0.49,1.386868686868687,0.233612361326038
0.49,1.4363636363636367,0.217112134499038
0.49,1.4858585858585862,0.201217228235907
0.49,1.5353535353535357,0.185960227612997
0.49,1.5848484848484852,0.171366133959372
0.49,1.6343434343434347,0.157453136897305
0.49,1.6838383838383841,0.144233215546673
0.49,1.7333333333333336,0.131712640687584
0.49,1.782828282828283,0.119892426492331
0.49,1.8323232323232326,0.108768762054674
0.49,1.881818181818182,0.0983334394055823
0.49,1.9313131313131315,0.0885742853525238
0.49,1.9808080808080812,0.0794755984174704
0.49,2.0303030303030307,0.0710185885038244
0.49,2.07979797979798,0.063181814963199
0.49,2.1292929292929297,0.0559416179003833
0.49,2.178787878787879,0.0492725374465303
0.49,2.2282828282828286,0.043147716068858
0.49,2.277777777777778,0.0375392795831606
0.49,2.3272727272727276,0.0324186932694097
0.49,2.376767676767677,0.0277570902791365
0.49,2.4262626262626266,0.0235255703124899
0.49,2.475757575757576,0.0196954672977885
0.49,2.5252525252525255,0.0162385855044225
0.49,2.574747474747475,0.0131274041472421
0.49,2.6242424242424245,0.0103352510893211
0.49,2.673737373737374,0.00783644671696648
0.49,2.7232323232323234,0.00560641944607365
0.49,2.7727272727272734,0.00362179462483758
0.49,2.822222222222223,0.00186045882864261
0.49,2.8717171717171723,0.000301601704103205
0.49,2.921212121212122,0.00107426238296082
0.49,2.9707070707070713,0.00228529059953414
0.49,3.0202020202020208,0.00334832350941272
0.49,3.0696969696969703,0.00427891031153566
0.49,3.1191919191919197,0.00509134530043887
0.49,3.168686868686869,0.00579871351044436
0.49,3.2181818181818187,0.00641294364091427
0.49,3.267676767676768,0.00694486651153814
0.49,3.3171717171717177,0.00740427745872119
0.49,3.366666666666667,0.00780000125182445
0.49,3.4161616161616166,0.00813995827700059
0.49,3.465656565656566,0.00843123090300285
0.49,3.5151515151515156,0.0086801291045715
0.49,3.564646464646465,0.00889225457235387
0.49,3.6141414141414145,0.00907256268188533
0.49,3.663636363636364,0.00922542182656044
0.49,3.7131313131313135,0.00935466973983651
0.49,3.762626262626263,0.00946366653963548
0.49,3.812121212121213,0.00955534432290739
0.49,3.8616161616161624,0.00963225322075656
0.49,3.911111111111112,0.00969660389483623
0.49,3.9606060606060614,0.00975030651450798
0.49,4.01010101010101,0.00979500630231755
0.49,4.05959595959596,0.00983211577353249
0.49,4.109090909090909,0.00986284382477975
0.49,4.158585858585859,0.00988822184817734
0.49,4.208080808080808,0.0099091270617726
0.49,4.257575757575758,0.00992630325552868
0.49,4.307070707070707,0.00994037915546742
0.49,4.356565656565657,0.00995188460774249
0.49,4.406060606060606,0.00996126478017695
0.49,4.455555555555556,0.00996889257188099
0.49,4.505050505050505,0.00997507941260845
0.49,4.554545454545455,0.00998008462308786
0.49,4.604040404040404,0.00998412349616212
0.49,4.653535353535354,0.0099873742466085
0.49,4.703030303030303,0.00998998396533168
0.49,4.752525252525253,0.00999207370151278
0.49,4.802020202020202,0.00999374278448056
0.49,4.851515151515152,0.00999507248571757
0.49,4.901010101010101,0.00999612911065273
0.49,4.9505050505050505,0.00999696659981469
0.49,5.0,0.00999762870957227
0.495,0.1,0.5
0.495,0.14949494949494951,0.5
0.495,0.198989898989899,0.499999999999995
0.495,0.2484848484848485,0.49999999961076
0.495,0.297979797979798,0.499999819885822
0.495,0.3474747474747475,0.499992373148566
0.495,0.396969696969697,0.499910490162512
0.495,0.44646464646464656,0.49950438730619
0.495,0.49595959595959604,0.49828446886297
0.495,0.5454545454545455,0.495641739086068
0.495,0.594949494949495,0.491046269391492
0.495,0.6444444444444445,0.484181138560143
0.495,0.693939393939394,0.474971141501884
0.495,0.7434343434343434,0.463540267778353
0.495,0.792929292929293,0.450143634161239
0.495,0.8424242424242425,0.435103197235026
0.495,0.891919191919192,0.418759133288058
0.495,0.9414141414141415,0.40143828287936
0.495,0.990909090909091,0.383436638882914
0.495,1.0404040404040407,0.365011860433831
0.495,1.0898989898989901,0.346382239408734
0.495,1.1393939393939396,0.327729384749134
0.495,1.188888888888889,0.309202698878025
0.495,1.2383838383838386,0.290924380144752
0.495,1.287878787878788,0.272994188597316
0.495,1.3373737373737375,0.255493579629548
0.495,1.386868686868687,0.238489063052525
0.495,1.4363636363636367,0.222034804556091
0.495,1.4858585858585862,0.206174573060493
0.495,1.5353535353535357,0.190943171597514
0.495,1.5848484848484852,0.176367489768609
0.495,1.6343434343434347,0.162467297751834
0.495,1.6838383838383841,0.14925587633503
0.495,1.7333333333333336,0.136740551568849
0.495,1.782828282828283,0.12492318010072
0.495,1.8323232323232326,0.113800613493974
0.495,1.881818181818182,0.103365156873411
0.495,1.9313131313131315,0.0936050283887444
0.495,1.9808080808080812,0.0845048203392083
0.495,2.0303030303030307,0.0760459594783124
0.495,2.07979797979798,0.0682071622901514
0.495,2.1292929292929297,0.0609648803487529
0.495,2.178787878787879,0.0542937308508081
0.495,2.2282828282828286,0.048166907786542
0.495,2.277777777777778,0.0425565698106574
0.495,2.3272727272727276,0.0374342015838252
0.495,2.376767676767677,0.0327709461037041
0.495,2.4262626262626266,0.0285379062871646
0.495,2.475757575757576,0.0247064147727745
0.495,2.5252525252525255,0.0212482715658081
0.495,2.574747474747475,0.0181359497352812
0.495,2.6242424242424245,0.0153427698870503
0.495,2.673737373737374,0.0128430445757378
0.495,2.7232323232323234,0.010612194180824
0.495,2.7727272727272734,0.00862683606047787
0.495,2.822222222222223,0.00686484901402251
0.495,2.8717171717171723,0.0053054152350136
0.495,2.921212121212122,0.00392904202734223
0.495,2.9707070707070713,0.00271756559277114
0.495,3.0202020202020208,0.00165413918646473
0.495,3.0696969696969703,0.000723207884140709
0.495,3.1191919191919197,8.95278828048629e-5
0.495,3.168686868686869,0.000797157982892316
0.495,3.2181818181818187,0.00141161552612312
0.495,3.267676767676768,0.0019437353389678
0.495,3.3171717171717177,0.00240331638272173
0.495,3.366666666666667,0.00279918669312479
0.495,3.4161616161616166,0.00313926958832766
0.495,3.465656565656566,0.0034306500590614
0.495,3.5151515151515156,0.00367964041620322
0.495,3.564646464646465,0.00389184442436802
0.495,3.6141414141414145,0.00407221929379836
0.495,3.663636363636364,0.0042251350352846
0.495,3.7131313131313135,0.00435443080321141
0.495,3.762626262626263,0.00446346795959468
0.495,3.812121212121213,0.00455517968700453
0.495,3.8616161616161624,0.00463211706074218
0.495,3.911111111111112,0.00469649156096807
0.495,3.9606060606060614,0.0047502140642931
0.495,4.01010101010101,0.00479493040241413
0.495,4.05959595959596,0.0048320536135894
0.495,4.109090909090909,0.00486279304204557
0.495,4.158585858585859,0.00488818046177847
0.495,4.208080808080808,0.00490909341562967
0.495,4.257575757575758,0.00492627596895417
0.495,4.307070707070707,0.00494035708056267
0.495,4.356565656565657,0.00495186679278681
0.495,4.406060606060606,0.00496125043827528
0.495,4.455555555555556,0.0049688810542059
0.495,4.505050505050505,0.00497507018564097
0.495,4.554545454545455,0.00498007724932364
0.495,4.604040404040404,0.00498411761781009
0.495,4.653535353535354,0.00498736957186252
0.495,4.703030303030303,0.0049899802568466
0.495,4.752525252525253,0.00499207076676256
0.495,4.802020202020202,0.00499374046771639
0.495,4.851515151515152,0.00499507066128163
0.495,4.901010101010101,0.00499612767743723
0.495,4.9505050505050505,0.00499696547668371
0.495,5.0,0.00499762783159052
0.5,0.1,0.5
0.5,0.14949494949494951,0.5
0.5,0.198989898989899,0.499999999999997
0.5,0.2484848484848485,0.499999999740959
0.5,0.297979797979798,0.499999864676372
0.5,0.3474747474747475,0.499993833705535
0.5,0.396969696969697,0.499924092856455
0.5,0.44646464646464656,0.499565678062539
0.5,0.49595959595959604,0.49846078205297
0.5,0.5454545454545455,0.496020639881601
0.5,0.594949494949495,0.491714727092074
0.5,0.6444444444444445,0.485208436667922
0.5,0.693939393939394,0.476400838764228
0.5,0.7434343434343434,0.465389970204265
0.5,0.792929292929293,0.452409209717705
0.5,0.8424242424242425,0.437764541507809
0.5,0.891919191919192,0.421785750616493
0.5,0.9414141414141415,0.404793911423407
0.5,0.990909090909091,0.387082736411048
0.5,1.0404040404040407,0.368910053764361
0.5,1.0898989898989901,0.350495940609458
0.5,1.1393939393939396,0.332024782259713
0.5,1.188888888888889,0.313649298437182
0.5,1.2383838383838386,0.295495229128893
0.5,1.287878787878788,0.277665881380773
0.5,1.3373737373737375,0.260246114518428
0.5,1.386868686868687,0.24330560239735
0.5,1.4363636363636367,0.226901376571474
0.5,1.4858585858585862,0.211079744534498
0.5,1.5353535353535357,0.195877713547552
0.5,1.5848484848484852,0.181324052320145
0.5,1.6343434343434347,0.167440105662245
0.5,1.6838383838383841,0.15424045249837
0.5,1.7333333333333336,0.141733472471084
0.5,1.782828282828283,0.129921864528635
0.5,1.8323232323232326,0.118803143799322
0.5,1.881818181818182,0.108370130696608
0.5,1.9313131313131315,0.0986114378709069
0.5,1.9808080808080812,0.0895119554024661
0.5,2.0303030303030307,0.081053331634193
0.5,2.07979797979798,0.0732144455521748
0.5,2.1292929292929297,0.0659718660971131
0.5,2.178787878787879,0.0593002938573266
0.5,2.2282828282828286,0.0531729810052117
0.5,2.277777777777778,0.0475621259356356
0.5,2.3272727272727276,0.0424392397478184
0.5,2.376767676767677,0.0377754824207621
0.5,2.4262626262626266,0.033541967228276
0.5,2.475757575757576,0.0297100325993198
0.5,2.5252525252525255,0.0262514812375498
0.5,2.574747474747475,0.0231387868609989
0.5,2.6242424242424245,0.0203452694029859
0.5,2.673737373737374,0.0178452399256823
0.5,2.7232323232323234,0.0156141168375927
0.5,2.7727272727272734,0.0136285152766686
0.5,2.822222222222223,0.0118663117245523
0.5,2.8717171717171723,0.0103066860584096
0.5,2.921212121212122,0.00893014332984665
0.5,2.9707070707070713,0.00771851759108688
0.5,3.0202020202020208,0.00665496007297761
0.5,3.0696969696969703,0.0057239139638614
0.5,3.1191919191919197,0.00491107794928491
0.5,3.168686868686869,0.00420336055626636
0.5,3.2181818181818187,0.00358882720848575
0.5,3.267676767676768,0.00305664174602527
0.5,3.3171717171717177,0.00259700400044804
0.5,3.366666666666667,0.00220108484782178
0.5,3.4161616161616166,0.00186095999295832
0.5,3.465656565656566,0.00156954357126449
0.5,3.5151515151515156,0.00132052249319459
0.5,3.564646464646465,0.00110829230281106
0.5,3.6141414141414145,0.000927895178281846
0.5,3.663636363636364,0.000774960569655758
0.5,3.7131313131313135,0.000645648848874192
0.5,3.762626262626263,0.000536598239193387
0.5,3.812121212121213,0.000444875196142003
0.5,3.8616161616161624,0.000367928329661593
0.5,3.911111111111112,0.000303545886734091
0.5,3.9606060606060614,0.000249816754979815
0.5,4.01010101010101,0.000205094899634495
0.5,4.05959595959596,0.000167967108095746
0.5,4.109090909090909,0.00013722388692472
0.5,4.158585858585859,0.000111833334822453
0.5,4.208080808080808,9.09178006737177e-5
0.5,4.257575757575758,7.37331273187314e-5
0.5,4.307070707070707,5.96502783440922e-5
0.5,4.356565656565657,4.81391460201985e-5
0.5,4.406060606060606,3.87543427518011e-5
0.5,4.455555555555556,3.11227853349028e-5
0.5,4.505050505050505,2.4932890267837e-5
0.5,4.554545454545455,1.9925208799898e-5
0.5,4.604040404040404,1.58843418017751e-5
0.5,4.653535353535354,1.26319865143554e-5
0.5,4.703030303030303,1.00209794167139e-5
0.5,4.752525252525253,7.93021156797469e-6
0.5,4.802020202020202,6.26030460182392e-6
0.5,4.851515151515152,4.92994691370097e-6
0.5,4.901010101010101,3.87280034053195e-6
0.5,4.9505050505050505,3.03489772413013e-6
0.5,5.0,2.37246109402456e-6


==> data/periodic_norm.csv <==
x;"(2.0; 0.5)";"(2.5; 1.0)";"(3.0; 3.0)"
0.0;0.197017629315628;0.166710879946677;0.15565423188999
0.1282282715750936;0.1993691994757;0.168154046620672;0.155746784837588
0.2564565431501872;0.201056601800367;0.169449458252675;0.155895299445751
0.38468481472528077;0.202051356734559;0.170575829371368;0.156097337146335
0.5129130863003744;0.202336660424199;0.171514650463816;0.156349580534369
0.6411413578754679;0.201907691388177;0.172250492851584;0.156647887836573
0.7693696294505615;0.200771698638187;0.172771262896691;0.156987360915493
0.8975979010256552;0.198947869213578;0.173068401306588;0.157362425692841
1.0258261726007487;0.196466978185835;0.173137024217971;0.157766923671764
1.1540544441758422;0.193370829166981;0.172976003707508;0.158194213055504
1.2822827157509358;0.189711498054151;0.172587986386676;0.158637277802316
1.4105109873260295;0.185550396999133;0.17197934977054;0.15908884282619
1.538739258901123;0.180957179269948;0.171160097148265;0.159541493451931
1.6669675304762166;0.17600850866348;0.170143692708458;0.159987797163268
1.7951958020513104;0.17078671936;0.168946839667201;0.160420425644927
1.9234240736264039;0.16537839354503;0.16758920509359;0.160832275114714
2.0516523452014974;0.159872884761856;0.166093096010555;0.16121658296968
2.179880616776591;0.154360814835334;0.164483092152575;0.161567038830888
2.3081088883516845;0.148932571392979;0.162785641473308;0.161877888163227
2.436337159926778;0.143676831597799;0.161028625103345;0.162144026768617
2.5645654315018716;0.138679135813917;0.15924089895168;0.162361084600768
2.6927937030769655;0.134020532677416;0.157451819516455;0.162525497524995
2.821021974652059;0.129776314571532;0.155690761715744;0.162634565844553
2.9492502462271526;0.126014859932702;0.153986636664512;0.162686498632267
3.077478517802246;0.122796596255495;0.152367417308474;0.162680443139368
3.2057067893773397;0.120173095214497;0.150859679680822;0.162616498798505
3.333935060952433;0.118186309050483;0.149488167276965;0.162495715590959
3.4621633325275267;0.116867955320497;0.148275385651024;0.16232007680487
3.5903916041026207;0.116239055302568;0.147241233832963;0.162092466467656
3.7186198756777142;0.116309629764299;0.146402678555854;0.161816621987528
3.8468481472528078;0.117078554414955;0.145773476579054;0.161497072781894
3.9750764188279013;0.118533576107776;0.145363949606832;0.161139065900617
4.103304690402995;0.120651489674066;0.145180815445634;0.160748479865626
4.231532961978089;0.123398474077842;0.145227078130588;0.1603317281419
4.359761233553182;0.126730585304521;0.145501978797044;0.159895653825079
4.487989505128276;0.130594401972789;0.146001008090922;0.159447417275152
4.616217776703369;0.134927818033622;0.146715979917356;0.15899437854147
4.744446048278463;0.139660975063534;0.147635165335983;0.158543976509785
4.872674319853556;0.144717324564266;0.148743484438338;0.158103606755806
5.00090259142865;0.150014808369966;0.150022753103264;0.15768050011091
5.129130863003743;0.155467142784499;0.151451980634643;0.157281603933913
5.257359134578837;0.160985189501966;0.153007713456052;0.156913468038284
5.385587406153931;0.166478393801289;0.154664419282462;0.156582137147707
5.513815677729024;0.17185626806725;0.156394905522081;0.156293051645651
5.642043949304118;0.177029896502873;0.15817076509298;0.156050958248386
5.770272220879211;0.181913435091687;0.159962842379004;0.155859832067936
5.898500492454305;0.186425579568427;0.161741711705884;0.15572281134444
6.026728764029398;0.190490973474519;0.163478160497878;0.155642145919374
6.154957035604492;0.1940415284007;0.165143669182318;0.155619160295506
6.283185307179586;0.197017629315628;0.166710879946677;0.15565423188999


==> figures/periodic_gauss.csv <==
x,"(2.0, 0.5)","(2.5, 1.0)","(3.0, 3.0)"
0.0,0.197017629315628,0.166710879946677,0.15565423188999
0.1282282715750936,0.1993691994757,0.168154046620672,0.155746784837588
0.2564565431501872,0.201056601800367,0.169449458252675,0.155895299445751
0.38468481472528077,0.202051356734559,0.170575829371368,0.156097337146335
0.5129130863003744,0.202336660424199,0.171514650463816,0.156349580534369
0.6411413578754679,0.201907691388177,0.172250492851584,0.156647887836573
0.7693696294505615,0.200771698638187,0.172771262896691,0.156987360915493
0.8975979010256552,0.198947869213578,0.173068401306588,0.157362425692841
1.0258261726007487,0.196466978185835,0.173137024217971,0.157766923671764
1.1540544441758422,0.193370829166981,0.172976003707508,0.158194213055504
1.2822827157509358,0.189711498054151,0.172587986386676,0.158637277802316
1.4105109873260295,0.185550396999133,0.17197934977054,0.15908884282619
1.538739258901123,0.180957179269948,0.171160097148265,0.159541493451931
1.6669675304762166,0.17600850866348,0.170143692708458,0.159987797163268
1.7951958020513104,0.17078671936,0.168946839667201,0.160420425644927
1.9234240736264039,0.16537839354503,0.16758920509359,0.160832275114714
2.0516523452014974,0.159872884761856,0.166093096010555,0.16121658296968
2.179880616776591,0.154360814835334,0.164483092152575,0.161567038830888
2.3081088883516845,0.148932571392979,0.162785641473308,0.161877888163227
2.436337159926778,0.143676831597799,0.161028625103345,0.162144026768617
2.5645654315018716,0.138679135813917,0.15924089895168,0.162361084600768
2.6927937030769655,0.134020532677416,0.157451819516455,0.162525497524995
2.821021974652059,0.129776314571532,0.155690761715744,0.162634565844553
2.9492502462271526,0.126014859932702,0.153986636664512,0.162686498632267
3.077478517802246,0.122796596255495,0.152367417308474,0.162680443139368
3.2057067893773397,0.120173095214497,0.150859679680822,0.162616498798505
3.333935060952433,0.118186309050483,0.149488167276965,0.162495715590959
3.4621633325275267,0.116867955320497,0.148275385651024,0.16232007680487
3.5903916041026207,0.116239055302568,0.147241233832963,0.162092466467656
3.7186198756777142,0.116309629764299,0.146402678555854,0.161816621987528
3.8468481472528078,0.117078554414955,0.145773476579054,0.161497072781894
3.9750764188279013,0.118533576107776,0.145363949606832,0.161139065900617
4.103304690402995,0.120651489674066,0.145180815445634,0.160748479865626
4.231532961978089,0.123398474077842,0.145227078130588,0.1603317281419
4.359761233553182,0.126730585304521,0.145501978797044,0.159895653825079
4.487989505128276,0.130594401972789,0.146001008090922,0.159447417275152
4.616217776703369,0.134927818033622,0.146715979917356,0.15899437854147
4.744446048278463,0.139660975063534,0.147635165335983,0.158543976509785
4.872674319853556,0.144717324564266,0.148743484438338,0.158103606755806
5.00090259142865,0.150014808369966,0.150022753103264,0.15768050011091
5.129130863003743,0.155467142784499,0.151451980634643,0.157281603933913
5.257359134578837,0.160985189501966,0.153007713456052,0.156913468038284
5.385587406153931,0.166478393801289,0.154664419282462,0.156582137147707
5.513815677729024,0.17185626806725,0.156394905522081,0.156293051645651
5.642043949304118,0.177029896502873,0.15817076509298,0.156050958248386
5.770272220879211,0.181913435091687,0.159962842379004,0.155859832067936
5.898500492454305,0.186425579568427,0.161741711705884,0.15572281134444
6.026728764029398,0.190490973474519,0.163478160497878,0.155642145919374
6.154957035604492,0.1940415284007,0.165143669182318,0.155619160295506
6.283185307179586,0.197017629315628,0.166710879946677,0.15565423188999


==> svg-inkscape/avar_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'avar_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{452.4554bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.73811184)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{avar_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/biases_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'biases_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{412.558958bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6143122)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{biases_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/entropies_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'entropies_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{412.967634bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61370427)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{entropies_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/periodic-norm_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'periodic-norm_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{411.719534bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61556467)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{periodic-norm_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/traces_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'traces_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{417.6bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61206897)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{traces_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

